User Experience Design for Automatic Credibility Assessment of News Content About COVID-19

The increasingly rapid spread of information about COVID-19 on the web calls for automatic measures of quality assurance. In that context, we check the credibility of news content using selected linguistic features. We present two empirical studies to evaluate the usability of graphical interfaces that offer such credibility assessment. In a moderated qualitative interview with six participants, we identify rating scale, sub-criteria and algorithm authorship as important predictors of the usability. A subsequent quantitative online survey with 50 participants reveals a conflict between transparency and conciseness in the interface design, as well as a perceived hierarchy of metadata: the authorship of a news text is more important than the authorship of the credibility algorithm used to assess the content quality. Finally, we make suggestions for future research, such as proactively documenting credibility-related metadata for Natural Language Processing and Language Technology services and establishing an explicit hierarchical taxonomy of usability predictors for automatic credibility assessment.

==> notes.txt <==
Spiegel-Artikel-Auszug auf Englisch übersetzen und in den Anhang packen

Informationsbedürfnis (ausführlich, verständlich) vs. Designansprüche (schlank, clean) >> mehr Informationen/Metadaten werden nicht automatisch auch benutzt >> mehr UX-Forschung für Glaubwürdigkeit nötig

Neue Idee: UX-Perspektive auf COVID-Glaubwürdigkeit >> Was wollen die Leute und wie können wir unsere Services und Interfaces gestalten, um diese Bedürfnisse zu befriedigen?
Hauptkritikpunkte der ersten Studie: Score-Erklärung, Urheberschaft
>> wird in der 2. Studie optisch aufgegriffen und Effekt überprüft; Hinweise geben zur zukünftigen Backend-Anpassung (Erklär-Strings für jedes Maß immer mitliefern, plus Metadaten zur Urheberschaft)

Crowdsourcing Plattformen
    https://www.trymyui.com/site/the-ux-crowd > user-kommentierte Videos mit sichtbarer Cursor-Interaktion; Beispiel-Video: https://www.trymyui.com/site/example#desktop-usability-test
    
    https://www.surveymonkey.de/collect/audience/calculator/preview > einfache Umfragen, mit maßgeschneiderter Zielgruppe

    https://www.mturk.com/ > mit ethischen Guidelines für die Forschung: https://cpb-us-e1.wpmucdn.com/sites.northwestern.edu/dist/2/2819/files/2020/01/guidelinesforacademicrequesters-1.pdf

    https://www.qualtrics.com/uk/design-xm/ > mit explizitem Hinweis auf Customer UX, A/B Marketing etc.

    https://www.crowdee.com/ > Spin-Off vom Quality&Usability-Lehrstuhl der TU unter Leitung von Prof. Möller (gleichzeitig Mitglied des DFKI), evtl. zu Sonderkonditionen verfügbar

-------------------------------------------------------
Alte Idee:

COVID: Was unterscheidet die Credibility-Analysen für COVID von denen für andere Informationsquellen?

Besondere Anforderungen herausarbeiten
	Time-Series-Dynamik: Volatilität, Progression
	
    Sensibilität medizinischer Informationen: Ethik, Qualitätsanspruch, Objektivität / externe Evaluation
	
    Scope: Pandemie
	
    Krisencharakter: Dringlichkeit, Infodemic
	
    Anti-Impf-Rhetorik / Verschwörungstheorien bekämpfen / unterbinden

	Zugänglichkeit / Filterblasen: Web Annotations

	False Balancing: große Berichterstattung über eigentlich kleine Probleme, Überbetonung
		
